Ristretto: Hardware-Oriented Approximation of Convolutional Neural Networks

Convolutional neural networks (CNN) have achieved major breakthroughs in recent years. Their performance in computer vision have matched and in some areas even surpassed human capabilities. Deep neural networks can capture complex non-linear features; however this ability comes at the cost of high computational and memory requirements. State-of-art networks require billions of arithmetic operations and millions of parameters. To enable embedded devices such as smartphones, Google glasses and monitoring cameras with the astonishing power of deep learning, dedicated hardware accelerators can be used to decrease both execution time and power consumption. In applications where fast connection to the cloud is not guaranteed or where privacy is important, computation needs to be done locally. Many hardware accelerators for deep neural networks have been proposed recently. A first important step of accelerator design is hardware-oriented approximation of deep networks, which enables energy-efficient inference. We present Ristretto, a fast and automated framework for CNN approximation. Ristretto simulates the hardware arithmetic of a custom hardware accelerator. The framework reduces the bit-width of network parameters and outputs of resource-intense layers, which reduces the chip area for multiplication units significantly. Alternatively, Ristretto can remove the need for multipliers altogether, resulting in an adder-only arithmetic. The tool fine-tunes trimmed networks to achieve high classification accuracy. Since training of deep neural networks can be time-consuming, Ristretto uses highly optimized routines which run on the GPU. This enables fast compression of any given network. Given a maximum tolerance of 1%, Ristretto can successfully condense CaffeNet and SqueezeNet to 8-bit. The code for Ristretto is available.

==> readme/readme.txt <==
A University of California at Davis Thesis/Dissertation LaTeX Class
Copyright (C) 2009-2013 Ryan Scott

2013/08/18 v1.2 UCDavis thesis class

Please read the manual ucdavisthesis.pdf for more information and change log.

The ucdavisthesis class is a LaTeX class that allows you to create a 
dissertation or thesis which conforms to UC Davis formatting 
requirements as of August 2013. The output document has the necessary 
preliminary pages, margins, page number placement, etc. This class 
also provides most of the macros available in the report class on 
which it is based, allowing for chapters, sections, etc. Please check the
Graduate Studies web page (http://gradstudies.ucdavis.edu/students/filing.html) 
for any changes or updates to their requirements.

Several useful features include:
- Two different draft modes (draftcls or draft) with
  * configurable running headers
  * black margin box to locate margin violations
- Generation of additional abstract in the
   format for the UMI microfilming abstract
- -example dissertation illustrating
  * some basic LaTeX usage 
  * different LaTeX styles/techniques for
     -pictures/figures/tables
     -general formatting
  *BibTeX usage example

Installing the ucdavisthesis class from a .dtx file

Many LaTeX packages are supplied as a .dtx file, possibly with a .ins
file. This is a literate programming format. To get the materials that
LaTeX needs, such as the .cls file, you should run LaTeX on these.

First, run LaTeX on ucdavisthesis.ins.  If you are using a terminal,
you can type at the command prompt: latex ucdavisthesis.ins (or
pdflatex ucdavisthesis.ins).  If you are using a front-end like WinEdt, 
load/open ucdavisthesis.ins and click on whatever button you use to 
LaTeX your documents (don't use TeXify).  This will create the files
containing the package code; ucdavisthesis.cls, ucdthesis10.clo, 
ucdthesis11.clo, ucdthesis12.clo, ucdthesis13.clo. If the .ins file 
doesn't succeed in moving the files to the correct location, they will 
need to be put in an appropriate directory such as 
\Local TeX Files\tex\latex\ucdavisthesis
or whatever you use for a local tex directory.

Finally, if you did not download the documentation (ucdavisthesis.pdf),
you can produce the package documentation by running LaTeX on the 
ucdavisthesis.dtx file. As above, at a terminal you would enter 
latex ucdavisthesis.dtx (or pdflatex ucdavisthesis.dtx), while from 
a front-end you would load/open ucdavisthesis.dtx and click on the
appropriate button.  This will create ucdavisthesis.dvi (or 
ucdavisthesis.pdf). Note, it is tricky to create correctly formatted
cross references (index) in the documentation, so I recommend that you
just use the precompiled version.

Please see http://www.tex.ac.uk/cgi-bin/texfaq2html?label=install-unpack
for more installation help.





==> readme/readme2.txt <==
http://tug.ctan.org/tex-archive/macros/latex/contrib/ucdavisthesis/Example/

